PlanNetX: Learning an Efficient Neural Network Planner from MPC for Longitudinal Control

Model predictive control (MPC) is a powerful, optimization-based approach for controlling dynamical systems. However, the computational complexity of online optimization can be problematic on embedded devices. Especially, when we need to guarantee fixed control frequencies. Thus, previous work proposed to reduce the computational burden using imitation learning (IL) approximating the MPC policy by a neural network. In this work, we instead learn the whole planned trajectory of the MPC. We introduce a combination of a novel neural network architecture PlanNetX and a simple loss function based on the state trajectory that leverages the parameterized optimal control structure of the MPC. We validate our approach in the context of autonomous driving by learning a longitudinal planner and benchmarking it extensively in the CommonRoad simulator using synthetic scenarios and scenarios derived from real data. Our experimental results show that we can learn the open-loop MPC trajectory with high accuracy while improving the closed-loop performance of the learned control policy over other baselines like behavior cloning.

==> figures/plannetx.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'plannetx.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{503.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.36512668)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{plannetx.pdf}}%
    \put(0.12891207,0.27943368){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{plannetx.pdf}}%
    \put(0.06929955,0.29582712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{x}_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{plannetx.pdf}}%
    \put(0.14977645,0.22876304){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{u}_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{plannetx.pdf}}%
    \put(0.12891207,0.18107303){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\pi_\theta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{plannetx.pdf}}%
    \put(0.22578241,0.27943368){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{plannetx.pdf}}%
    \put(0.22578241,0.18107303){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\pi_\theta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{plannetx.pdf}}%
    \put(0.24962742,0.22876304){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{u}_1$$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{plannetx.pdf}}%
    \put(0.16915052,0.29582712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{plannetx.pdf}}%
    \put(0.16467958,0.12742176){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p_0, t_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{plannetx.pdf}}%
    \put(0.26154993,0.12742176){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p_1, t_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{plannetx.pdf}}%
    \put(0.38077496,0.27943368){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{plannetx.pdf}}%
    \put(0.38077496,0.18107303){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\pi_\theta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{plannetx.pdf}}%
    \put(0.44932936,0.12742176){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p_{N-1}, t_{N-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{plannetx.pdf}}%
    \put(0.31222057,0.29582712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}_{N-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{plannetx.pdf}}%
    \put(0.41654247,0.22876304){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{u}_{N-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{plannetx.pdf}}%
    \put(0.25558867,0.33308495){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\texttt{PlanNetX}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{plannetx.pdf}}%
    \put(0.72503726,0.33308495){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\texttt{PlanNetXEnc}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{plannetx.pdf}}%
    \put(0.5342772,0.29582712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\bar{x}_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{plannetx.pdf}}%
    \put(0.59388972,0.27943368){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{plannetx.pdf}}%
    \put(0.61177347,0.22876304){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{u}_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{plannetx.pdf}}%
    \put(0.59388972,0.18107303){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\pi_\theta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{plannetx.pdf}}%
    \put(0.69076006,0.27943368){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{plannetx.pdf}}%
    \put(0.69076006,0.18107303){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\pi_\theta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{plannetx.pdf}}%
    \put(0.70864382,0.22876304){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{u}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{plannetx.pdf}}%
    \put(0.63412817,0.29582712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{plannetx.pdf}}%
    \put(0.61326379,0.12742176){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$z_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{plannetx.pdf}}%
    \put(0.71013413,0.12742176){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$z_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{plannetx.pdf}}%
    \put(0.84575261,0.27943368){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$f$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{plannetx.pdf}}%
    \put(0.84575261,0.18107303){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\pi_\theta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{plannetx.pdf}}%
    \put(0.88002981,0.12742176){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$z_{N-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{plannetx.pdf}}%
    \put(0.72056632,0.07973174){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\small\textrm{Transformer Encoder}_\theta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{plannetx.pdf}}%
    \put(0.62816692,0.0290611){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p_0, t_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{plannetx.pdf}}%
    \put(0.72503726,0.0290611){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p_1, t_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{plannetx.pdf}}%
    \put(0.91579732,0.0290611){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p_{N-1}, t_{N-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{plannetx.pdf}}%
    \put(0.88152012,0.22876304){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{u}_{N-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{plannetx.pdf}}%
    \put(0.88897168,0.29582712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}_N$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{plannetx.pdf}}%
    \put(0.78614009,0.29582712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}_{N-1}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{plannetx.pdf}}%
    \put(0.79508197,0.02160954){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\dots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{plannetx.pdf}}%
    \put(0.42846498,0.29582712){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\hat{x}_N$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{plannetx.pdf}}%
    \put(0.24752106,0.07402027){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\small\textrm{Trainable Parts}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{plannetx.pdf}}%
    \put(0.28412251,0.04669508){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\small\textrm{Feature Normalization}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{plannetx.pdf}}%
    \put(0.12742176,0.02160954){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$p_k$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{plannetx.pdf}}%
    \put(0.2781598,0.02086021){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\small\textrm{Constraint Parameter}$\end{tabular}}}}%
  \end{picture}%
\endgroup%

